Learning a Universal Template for Few-shot Dataset Generalization

Few-shot dataset generalization is a challenging variant of the well-studied few-shot classification problem where a diverse training set of several datasets is given, for the purpose of training an adaptable model that can then learn classes from new datasets using only a few examples. To this end, we propose to utilize the diverse training set to construct a universal template: a partial model that can define a wide array of dataset-specialized models, by plugging in appropriate components. For each new few-shot classification problem, our approach therefore only requires inferring a small number of parameters to insert into the universal template. We design a separate network that produces an initialization of those parameters for each given task, and we then fine-tune its proposed initialization via a few steps of gradient descent. Our approach is more parameter-efficient, scalable and adaptable compared to previous methods, and achieves the state-of-the-art on the challenging Meta-Dataset benchmark.

==> FLUTE (ICML 2021)/data/ablations.csv <==
TASK                   ,avglt,          cifl,       avgsc,     cisc,        avgim,   ciim,   avgimsc,ciimsc, avgsimim,ciimim,avgsurpf,cisurpf
ImageNet        	   ,51.8,           1.1,        47.7,	    1.1,	\bf 53.9,	1.1,	34.2,	1.0,	46.9,	1.1,    46.9,	1.1
Omniglot        	   ,\bf 93.2,       0.5,	    91.2,	    0.6,	    75.6,	1.1,	57.2,	1.4,	61.6,	1.4,    77.9,	1.1
Aircraft        	   ,\bf 87.2,   \bf 0.5,	    80.6,	    0.8,	    66.0,	0.9,	35.3,	0.8,	48.5,	1.0,    67.3,	0.8
Birds        	       ,\bf 79.2,   \bf 0.8,	    72.0,	    0.9,	    73.2,	0.9,	28.8,	0.8,	47.9,	1.0,    60.0,	0.9
Textures        	   ,68.8,	        0.8,   	    69.8,  	    0.7,	\bf 71.9,	0.7,	55.5,	0.7,	63.8,	0.8,    61.2,	0.7
Quickdraw        	   ,\bf 79.5,	    0.7,   	    78.1,  	    0.7,	    69.3,	0.8,	50.6,	1.0,	57.5,	1.0,    60.9,	0.9
Fungi        	       ,\bf 58.1,	    1.1,   	    51.6,  	    1.1,	    46.0,	1.1,	23.0,	0.9,	31.8,	1.0,    34.3,	1.0
Flower        	       ,\bf 91.6,   \bf 0.6,	\bf 91.0,  	    0.6,	    89.2,	0.6,	65.9,	1.0,	80.1,	0.9,    73.8,	0.8
Traffic Signs          ,\bf 74.8,   \bf 0.7,	\bf 74.6,	    0.7,	    72.1,	0.7,	62.5,	0.8,	69.6,	0.7,    66.3,	0.8
MSCOCO        	       ,\bf 50.0,   	1.0,   	    42.5,	    1.0,	\bf 50.6,	1.0,	29.3,	0.9,	41.4,	1.0,    41.3,	1.0
MNIST        	       ,\bf 95.6,   \bf 0.4,   	\bf 95.5,	    0.5,	    83.4,	0.7,	78.9,	0.7,	80.8,	0.8,    86.9,	0.6
CIFAR-10        	   ,\bf 78.6,   \bf 0.7,	    69.6,	    0.9,	    76.9,	0.7,	47.1,	0.8,	65.4,	0.8,    65.4,	0.8
CIFAR-100        	   ,\bf 67.1,   \bf 1.0,	    58.0,  	    1.1,	\bf 67.5,	0.9,	34.5,	1.0,	52.7,	1.1,    52.2,	1.1
Average WG       	   ,\bf 76.2,           ,       72.8,	    ,	        68.1,	,	    43.8,	,	    54.8,   ,       60.3,
Average SG       	   ,\bf 73.2,           ,       68.0,	    ,	        70.1,	,	    50.5,	,	    62.0 ,  ,       62.4,
Average all       	   ,\bf 75.0,           ,       70.9,	    ,	        68.9,	,	    46.4,	,	    57.5 ,  ,       61.1,

==> FLUTE (ICML 2021)/data/ablations_correct_TS.csv <==
TASK                   ,avglt,          cifl,       avgsc,     cisc,        avgim,   ciim,   avgimsc,ciimsc, avgsimim,ciimim,avgsurpf,cisurpf
ImageNet        	   ,51.8,           1.1,        47.7,	    1.1,	\bf 53.9,	1.1,	34.2,	1.0,	46.9,	1.1,    46.9,	1.1
Omniglot        	   ,\bf 93.2,       0.5,	    91.2,	    0.6,	    75.6,	1.1,	57.2,	1.4,	61.6,	1.4,    77.9,	1.1
Aircraft        	   ,\bf 87.2,   \bf 0.5,	    80.6,	    0.8,	    66.0,	0.9,	35.3,	0.8,	48.5,	1.0,    67.3,	0.8
Birds        	       ,\bf 79.2,   \bf 0.8,	    72.0,	    0.9,	    73.2,	0.9,	28.8,	0.8,	47.9,	1.0,    60.0,	0.9
Textures        	   ,68.8,	        0.8,   	    69.8,  	    0.7,	\bf 71.9,	0.7,	55.5,	0.7,	63.8,	0.8,    61.2,	0.7
Quickdraw        	   ,\bf 79.5,	    0.7,   	    78.1,  	    0.7,	    69.3,	0.8,	50.6,	1.0,	57.5,	1.0,    60.9,	0.9
Fungi        	       ,\bf 58.1,	    1.1,   	    51.6,  	    1.1,	    46.0,	1.1,	23.0,	0.9,	31.8,	1.0,    34.3,	1.0
Flower        	       ,\bf 91.6,   \bf 0.6,	\bf 91.0,  	    0.6,	    89.2,	0.6,	65.9,	1.0,	80.1,	0.9,    73.8,	0.8
Traffic Signs          ,\bf 58.4,   \bf 1.1,	\bf 56.2,	    1.1,	    54.8,	1.1,	36.4,	1.0,	46.5,	1.1,    43.0,	1.1
MSCOCO        	       ,\bf 50.0,   	1.0,   	    42.5,	    1.0,	\bf 50.6,	1.0,	29.3,	0.9,	41.4,	1.0,    41.3,	1.0
MNIST        	       ,\bf 95.6,   \bf 0.4,   	\bf 95.5,	    0.5,	    83.4,	0.7,	78.9,	0.7,	80.8,	0.8,    86.9,	0.6
CIFAR-10        	   ,\bf 78.6,   \bf 0.7,	    69.6,	    0.9,	    76.9,	0.7,	47.1,	0.8,	65.4,	0.8,    65.4,	0.8
CIFAR-100        	   ,\bf 67.1,   \bf 1.0,	    58.0,  	    1.1,	\bf 67.5,	0.9,	34.5,	1.0,	52.7,	1.1,    52.2,	1.1
Average WG       	   ,\bf 76.2,           ,       72.8,	    ,	        68.1,	,	    43.8,	,	    54.8,   ,       60.3,
Average SG       	   ,\bf 69.9,           ,       64.4,	    ,	        66.7,	,	    45.2,	,	    57.4 ,  ,       57.8,
Average all       	   ,\bf 73.8,           ,       69.5,	    ,	        67.6,	,	    44.4,	,	    55.8 ,  ,       59.3,

==> FLUTE (ICML 2021)/data/all.csv <==
TASK            , avg,   ci,    avg,     ci,    avg,        ci,      avg,       ci,    avg,         ci,    avg,         ci,     avg,        ci,         avg,        ci
ImageNet        ,52.3,	1.0,	50.6,	1.1,\bf 58.6,\bf    1.1,	56.4,	    1.2,	55.5,	    1.1,	56.3,	    1.1,	55.7,	    1.1,	    51.8,	    1.1
Omniglot        ,88.4,	0.7,    90.7,	0.6,	91.7,	    0.6,	88.5,	    0.8,	90.2,	    0.6,	93.1,	    0.5,\bf 94.4,   \bf 0.4,	    93.2,	    0.5
Aircraft        ,80.5,	0.6,	83.8,	0.6,	82.4,	    0.7,	79.5,	    0.8,	79.8,	    0.7,	85.4,	    0.7,	85.8,	    0.6,   \bf 87.2,    \bf 0.5
Birds           ,72.2,	0.9,	74.6,	0.8,	74.9,	    0.8,	76.4,	    0.9,	77.5,	    0.8,	71.4,	    1.0,	76.3,	    0.8,   \bf 79.2,    \bf 0.8
Textures        ,58.3,	0.7,	62.1,	0.7,	67.8,	    0.8,\bf 73.1,   \bf 0.7,\bf 73.5,   \bf 0.7,	71.5,	    0.8,	71.8,	    0.7,	    68.8,	    0.8
Quickdraw       ,72.5,	0.8,	74.8,	0.7,	77.7,	    0.7,	75.7,	    0.7,	75.8,	    0.7,	81.3,	    0.6,\bf 82.5,   \bf 0.6,	    79.5,	    0.7
Fungi           ,47.4,	1.0,    48.7,	1.0,	46.9,	    1.0,	48.2,	    0.9,	48.1,	    0.9,\bf 63.1,   \bf 1.0,\bf 63.5,   \bf 1.0,	    58.1,	    1.1
Flower          ,86.0,	0.5,	89.6,	0.6,	90.7,	    0.5,	90.6,	    0.5,\bf 91.9,   \bf 0.5,	82.8,	    0.7,	88.2,	    0.6,   \bf 91.6,    \bf 0.6
Traffic Signs   ,60.2,	0.9,	67.0,	0.7,	73.5,	    0.7,	65.1,	    0.8,	67.5,	    0.8,	70.4,	    0.8,	69.4,	    0.8,	\bf 74.8,   \bf 0.7
MSCOCO          ,42.6,	1.1,	43.4,	1.0,	46.2,	    1.1,\bf 52.1,   \bf 1.0,\bf 52.1,   \bf 1.0,\bf 52.4,   \bf 1.1,\bf 52.2,   \bf 1.1,	    50.0,	    1.0
MNIST           ,92.7,	0.4,	92.3,	0.4,	93.9,	    0.4,	93.2,	    0.4,	93.9,	    0.4,	94.3,	    0.4,	94.8,	    0.4,   \bf 95.6,    \bf 0.5
CIFAR-10        ,61.5,	0.7,	69.3,	0.8,	74.3,	    0.7,	66.4,	    0.8,	66.1,	    0.8,	66.8,	    0.9,	67.3,	    0.8,   \bf 78.6,    \bf 0.7
CIFAR-100       ,50.1,	1.0,	54.6,	1.1,	60.5,	    1.0,	57.1,	    1.0,	57.3,	    1.0,	56.6,	    1.0,	56.9,	    1.0,   \bf 67.1,    \bf 1.0
Average WG      ,69.7,   ,       71.9,   ,       73.8,       ,       73.6,       ,       74.0,       ,       75.6,       ,   \bf 77.3,       ,       76.2
Average SG      ,61.4,   ,       65.3,   ,       69.7,       ,       66.8,       ,       67.4,       ,       68.1,       ,       68.1,       ,   \bf 73.2
Average all     ,66.5,   ,       69.3,   ,       72.2,       ,       70.9,       ,       71.5,       ,       72.7,       ,       73.8,       ,   \bf 75.0

==> FLUTE (ICML 2021)/data/all_correct_TS.csv <==
TASK            , avg,   ci,    avg,     ci,    avg,        ci,      avg,       ci,    avg,         ci,    avg,         ci,     avg,        ci,         avg,        ci
ImageNet        ,52.3,	1.0,	50.6,	1.1,\bf 58.6,\bf    1.1,	56.4,	    1.2,	55.5,	    1.1,	56.3,	    1.1,	55.7,	    1.1,	    51.8,	    1.1
Omniglot        ,88.4,	0.7,    90.7,	0.6,	91.7,	    0.6,	88.5,	    0.8,	90.2,	    0.6,	93.1,	    0.5,\bf 94.4,   \bf 0.4,	    93.2,	    0.5
Aircraft        ,80.5,	0.6,	83.8,	0.6,	82.4,	    0.7,	79.5,	    0.8,	79.8,	    0.7,	85.4,	    0.7,	85.8,	    0.6,   \bf 87.2,    \bf 0.5
Birds           ,72.2,	0.9,	74.6,	0.8,	74.9,	    0.8,	76.4,	    0.9,	77.5,	    0.8,	71.4,	    1.0,	76.3,	    0.8,   \bf 79.2,    \bf 0.8
Textures        ,58.3,	0.7,	62.1,	0.7,	67.8,	    0.8,\bf 73.1,   \bf 0.7,\bf 73.5,   \bf 0.7,	71.5,	    0.8,	71.8,	    0.7,	    68.8,	    0.8
Quickdraw       ,72.5,	0.8,	74.8,	0.7,	77.7,	    0.7,	75.7,	    0.7,	75.8,	    0.7,	81.3,	    0.6,\bf 82.5,   \bf 0.6,	    79.5,	    0.7
Fungi           ,47.4,	1.0,    48.7,	1.0,	46.9,	    1.0,	48.2,	    0.9,	48.1,	    0.9,\bf 63.1,   \bf 1.0,\bf 63.5,   \bf 1.0,	    58.1,	    1.1
Flower          ,86.0,	0.5,	89.6,	0.6,	90.7,	    0.5,	90.6,	    0.5,\bf 91.9,   \bf 0.5,	82.8,	    0.7,	88.2,	    0.6,   \bf 91.6,    \bf 0.6
Traffic Signs   ,56.5,	1.1,	-,	    -,	\bf 59.2,	\bf 1.0,	52.2,	    0.8,	52.0,	    1.4,	53.4,	    1.0,	51.1,	    1.1,	\bf 58.4,   \bf 1.1
MSCOCO          ,42.6,	1.1,	43.4,	1.0,	46.2,	    1.1,\bf 52.1,   \bf 1.0,\bf 52.1,   \bf 1.0,\bf 52.4,   \bf 1.1,\bf 52.2,   \bf 1.1,	    50.0,	    1.0
MNIST           ,92.7,	0.4,	92.3,	0.4,	93.9,	    0.4,	93.2,	    0.4,	93.9,	    0.4,	94.3,	    0.4,	94.8,	    0.4,   \bf 95.6,    \bf 0.5
CIFAR-10        ,61.5,	0.7,	69.3,	0.8,	74.3,	    0.7,	66.4,	    0.8,	66.1,	    0.8,	66.8,	    0.9,	67.3,	    0.8,   \bf 78.6,    \bf 0.7
CIFAR-100       ,50.1,	1.0,	54.6,	1.1,	60.5,	    1.0,	57.1,	    1.0,	57.3,	    1.0,	56.6,	    1.0,	56.9,	    1.0,   \bf 67.1,    \bf 1.0
Average WG      ,69.7,   ,       71.9,   ,       73.8,       ,       73.6,       ,       74.0,       ,       75.6,       ,   \bf 77.3,       ,       76.2
Average SG      ,60.7,   ,       -,     ,       66.8,        ,       64.2,       ,       64.3,       ,       64.7,       ,       64.5,       ,   \bf 69.9
Average all     ,66.2,   ,       -,     ,       71.1,        ,       70.0,       ,       70.3,       ,       71.4,       ,       72.3,       ,   \bf 73.8

==> FLUTE (ICML 2021)/data/compare_with_sur.csv <==
TASK                   ,avgfl,          cifl,       avgsurpf,     cisurpf,        avgsurpfall,   cisurpfall
ImageNet        	   ,51.8,           1.1,    \bf 56.4,	    1.2,    54.4,	1.1
Omniglot        	   ,\bf 93.2,       0.5,	    88.5,	    0.8,    92.0,	0.6
Aircraft        	   ,\bf 87.2,   \bf 0.5,	    79.5,	    0.8,    87.0,	0.6
Birds        	       ,\bf 79.2,   \bf 0.8,	    76.4,	    0.9,    79.4,	0.8
Textures        	   ,68.8,	        0.8,   	\bf 73.1,   \bf 0.7,    72.3,	0.7
Quickdraw        	   ,\bf 79.5,	    0.7,   	    75.7,	    0.7,    79.1,	0.7
Fungi        	       ,\bf 58.1,	    1.1,   	    48.2,	    0.9,    54.4,	1.1
Flower        	       ,\bf 91.6,   \bf 0.6,        90.6,	    0.5,    91.9,	0.6
Traffic Signs          ,\bf 74.8,   \bf 0.7,        65.1,	    0.8,    69.8,	0.76
MSCOCO        	       ,\bf 50.0,   	1.0,    \bf 52.1,   \bf 1.0,    47.6,	1.0
MNIST        	       ,\bf 95.6,   \bf 0.4,        93.2,	    0.4,    95.8,	0.4
CIFAR-10        	   ,\bf 78.6,   \bf 0.7,        66.4,	    0.8,    66.2,	0.8
CIFAR-100        	   ,\bf 67.1,   \bf 1.0,        57.1,	    1.0,    56.4,	1.0
Average WG       	   ,\bf 76.2,           ,       73.6,       ,       76.32,  ,
Average SG       	   ,\bf 73.2,           ,       66.8,       ,       67.20,  ,
Average all       	   ,\bf 75.0,           ,       70.9,       ,       72.81,  ,

==> FLUTE (ICML 2021)/data/compare_with_sur_correct_TS.csv <==
TASK                   ,avgfl,          cifl,       avgsurpf,     cisurpf,        avgsurpfall,   cisurpfall
ImageNet        	   ,51.8,           1.1,    \bf 56.4,	    1.2,    54.4,	    1.1
Omniglot        	   ,\bf 93.2,       0.5,	    88.5,	    0.8,    92.0,	    0.6
Aircraft        	   ,\bf 87.2,   \bf 0.5,	    79.5,	    0.8,    \bf 87.0,	\bf 0.6
Birds        	       ,\bf 79.2,   \bf 0.8,	    76.4,	    0.9,    \bf 79.4,	\bf 0.8
Textures        	   ,68.8,	        0.8,   	\bf 73.1,   \bf 0.7,    \bf 72.3,	\bf 0.7
Quickdraw        	   ,\bf 79.5,	    0.7,   	    75.7,	    0.7,    \bf 79.1,	\bf 0.7
Fungi        	       ,\bf 58.1,	    1.1,   	    48.2,	    0.9,    54.4,	    1.1
Flower        	       ,\bf 91.6,   \bf 0.6,        90.6,	    0.5,    \bf 91.9,	\bf 0.6
Traffic Signs          ,\bf 58.4,   \bf 1.1,        52.2,	    0.8,    49.4,	    1.1
MSCOCO        	       ,\bf 50.0,   	1.0,    \bf 52.1,   \bf 1.0,    47.6,	    1.0
MNIST        	       ,\bf 95.6,   \bf 0.4,        93.2,	    0.4,    \bf 95.8,	\bf 0.4
CIFAR-10        	   ,\bf 78.6,   \bf 0.7,        66.4,	    0.8,    66.2,	0.8
CIFAR-100        	   ,\bf 67.1,   \bf 1.0,        57.1,	    1.0,    56.4,	1.0
Average WG       	   ,\bf 76.2,           ,       73.6,       ,       76.3,  ,
Average SG       	   ,\bf 69.9,           ,       64.2,       ,       63.1,  ,
Average all       	   ,\bf 73.8,           ,       70.0,       ,       71.2,  ,

==> FLUTE (ICML 2021)/data/example_table.csv <==
TASK                   ,  avg1,  std1,  avg2,  std2
ImageNet               , 00.00, 00.00, 00.00, 00.00
Omniglot               , 00.00, 00.00, 00.00, 00.00
Aircraft               , 00.00, 00.00, 00.00, 00.00
Birds                  , 00.00, 00.00, 00.00, 00.00
Textures               , 00.00, 00.00, 00.00, 00.00
Quick Draw             , 00.00, 00.00, 00.00, 00.00
Fungi                  , 00.00, 00.00, 00.00, 00.00
VGG Flower             , 00.00, 00.00, 00.00, 00.00
Traffic Sign           , 00.00, 00.00, 00.00, 00.00
MSCOCO                 , 00.00, 00.00, 00.00, 00.00
MNIST                  , 00.00, 00.00, 00.00, 00.00
CIFAR10                , 00.00, 00.00, 00.00, 00.00
CIFAR100               , 00.00, 00.00, 00.00, 00.00
Average                , 00.00, 00.00, 00.00, 00.00
Average (in-domain)    , 00.00, 00.00, 00.00, 00.00
Average (out-of-domain), 00.00, 00.00, 00.00, 00.00

==> FLUTE (ICML 2021)/data/hard_blender.csv <==
TASK                   ,avgbl,  cibl, avgblft, ciblft,  avghard, cihard, avghardft, cihardft
ImageNet        	   ,53.8,	1.1,	51.8,	1.1,	53.9,	1.1,	51.8,    1.1
Omniglot        	   ,92.8,	0.5,	93.2,	0.5,	92.8,	0.5,	93.2,    0.5
Aircraft        	   ,87.1,	0.5,	87.2,	0.5,	87.1,	0.5,	87.3,    0.5
Birds        	       ,78.6,	0.8,	79.2,	0.8,	78.6,	0.8,	79.2,    0.8
Textures        	   ,67.7,	0.8,	68.8,	0.8,	67.7,	0.8,	68.8,    0.8
Quickdraw        	   ,79.6,	0.7,	79.5,	0.7,	79.6,	0.7,	79.5,	 0.7
Fungi        	       ,58.1,	1.1,	58.1,	1.1,	58.2,	1.1,	58.1,    1.1
Flower        	       ,91.5,	0.6,	91.6,	0.6,	91.5,	0.6,	91.6,    0.6
Traffic Signs          ,73.3,	0.7,	74.8,	1.0,	73.0,	0.7,	74.1,    0.7
MSCOCO        	       ,50.1,	1.0,	50.0,	0.7,	50.4,	1.0,	50.1,    1.0
MNIST        	       ,94.3,	0.5,	95.6,	1.0,	94.3,	0.5,	95.6,    0.5
CIFAR-10        	   ,76.4,	0.7,	78.6,	0.5,	76.5,	0.7,	78.4,    0.7
CIFAR-100        	   ,66.4,	1.0,	67.1,	0.7,	67.0,	0.9,	66.7,    1.0
Average WG       	   ,76.2,	,	76.2,	,	76.2,	,	76.2,
Average SG       	   ,72.1,	,	73.2,	,	72.2,	,	73.0,
Average all       	   ,74.6,	,	75.0,	,	74.7,	,	75.0,

==> FLUTE (ICML 2021)/data/hard_blender_correct_TS.csv <==
TASK                   ,avgbl,  cibl, avgblft, ciblft,  avghard, cihard, avghardft, cihardft
ImageNet        	   ,53.8,	1.1,	51.8,	1.1,	53.9,	1.1,	51.8,    1.1
Omniglot        	   ,92.8,	0.5,	93.2,	0.5,	92.8,	0.5,	93.2,    0.5
Aircraft        	   ,87.1,	0.5,	87.2,	0.5,	87.1,	0.5,	87.3,    0.5
Birds        	       ,78.6,	0.8,	79.2,	0.8,	78.6,	0.8,	79.2,    0.8
Textures        	   ,67.7,	0.8,	68.8,	0.8,	67.7,	0.8,	68.8,    0.8
Quickdraw        	   ,79.6,	0.7,	79.5,	0.7,	79.6,	0.7,	79.5,	 0.7
Fungi        	       ,58.1,	1.1,	58.1,	1.1,	58.2,	1.1,	58.1,    1.1
Flower        	       ,91.5,	0.6,	91.6,	0.6,	91.5,	0.6,	91.6,    0.6
Traffic Signs          ,53.8,	1.1,	58.4,	1.1,	52.4,	1.1,	57.2,    1.1
MSCOCO        	       ,50.1,	1.0,	50.0,	0.7,	50.4,	1.0,	50.1,    1.0
MNIST        	       ,94.3,	0.5,	95.6,	1.0,	94.3,	0.5,	95.6,    0.5
CIFAR-10        	   ,76.4,	0.7,	78.6,	0.5,	76.5,	0.7,	78.4,    0.7
CIFAR-100        	   ,66.4,	1.0,	67.1,	0.7,	67.0,	0.9,	66.7,    1.0
Average WG       	   ,76.2,	,	76.2,	,	76.2,	,	76.2,
Average SG       	   ,68.2,	,	69.9,	,	68.1,	,	69.6,
Average all       	   ,73.1,	,	73.8,	,	73.1,	,	73.7,

==> FLUTE (ICML 2021)/data/init_from_scratch_diff.csv <==
TASK                   ,avglt,          cifl,       avgsc,     cisc
ImageNet        	   ,\bf 51.8,       1.1,        47.7,	    1.1
Omniglot        	   ,\bf 93.2,       0.5,	    91.2,	    0.6
Aircraft        	   ,\bf 87.2,   \bf 0.5,	    80.6,	    0.8
Birds        	       ,\bf 79.2,   \bf 0.8,	    72.0,	    0.9
Textures        	   ,\bf 68.8,	    0.8,   	    \bf 69.8,  	0.7
Quickdraw        	   ,\bf 75.1,	    0.8,   	    72.4,  	    0.8
Fungi        	       ,\bf 58.1,	    1.1,   	    51.6,  	    1.1
Flower        	       ,\bf 91.6,   \bf 0.6,	\bf 91.0,  	    0.6
Traffic Signs          ,\bf 74.8,   \bf 0.7,	\bf 74.6,	    0.7
MSCOCO        	       ,\bf 50.0,   	1.0,   	    42.5,	    1.0
MNIST        	       ,\bf 95.6,   \bf 0.4,   	\bf 95.5,	    0.5
CIFAR-10        	   ,\bf 78.6,   \bf 0.7,	    69.6,	    0.9
CIFAR-100        	   ,\bf 67.1,   \bf 1.0,	    58.0,  	    1.1
Average WG       	   ,\bf 75.6,           ,       72.0,
Average SG       	   ,\bf 73.2,           ,       68.0,
Average all       	   ,\bf 74.7,           ,       70.5,

==> FLUTE (ICML 2021)/data/more_runs_ftune.csv <==
TASK                   , avg,     ci,   avg,     ci,    avg,     ci,    avg,     ci,    avg,     ci
ImageNet        	   , 53.4,	1.1,	53.8,	1.1,	53.6,	1.1,	53.4,	1.1,	51.8,	1.1
Omniglot        	   , 92.9,	0.5,	92.9,	0.5,	93.0,	0.5,	92.9,	0.5,	93.2,	0.5
Aircraft        	   , 87.2,	0.5,	87.2,	0.5,	87.3,	0.5,	87.2,	0.5,	87.2,	0.5
Birds           	   , 78.8,	0.8,	78.8,	0.8,	79.0,	0.8,	78.8,	0.8,	79.2,	0.8
Textures        	   , 68.0,	0.8,	68.0,	0.8,	68.3,	0.8,	68.1,	0.8,	68.8,	0.8
Quickdraw       	   , 79.6,	0.7,	79.6,	0.7,	79.6,	0.7,	79.6,	0.7,	79.5,	0.7
Fungi           	   , 58.2,	1.1,	58.3,	1.1,	58.5,	1.1,	58.3,	1.1,	58.1,	1.1
Flower          	   , 91.6,	0.6,	91.6,	0.6,	91.6,	0.6,	91.6,	0.6,	91.6,	0.6
Traffic Signs   	   , 73.1,	0.7,	73.3,	0.7,	73.0,	0.7,	72.9,	0.7,	74.8,	0.7
MSCOCO          	   , 49.0,	1.0,	50.4,	1.0,	50.8,	1.0,	49.7,	1.0,	50.0,	1.0
MNIST           	   , 96.0,	0.4,	94.5,	0.5,	94.9,	0.5,	94.7,	0.5,	95.6,	0.5
CIFAR-10        	   , 76.6,	0.7,	75.7,	0.8,	77.4,	0.8,	74.8,	0.8,	78.6,	0.7
CIFAR-100       	   , 66.8,	1.0,	63.8,	1.0,	66.2,	1.0,	63.5,	1.0,	67.1,	0.9
Average WG             , 75.6,	,	    75.6,   ,		75.8,   ,		75.6,   ,		75.6,
Average SG       	   , 72.3,	,	    71.5,	,	    72.5,	,	    71.1,	,	    73.2,
Average all       	   , 74.3,	,	    74.1,	,   	74.5,	,   	73.9,	,   	74.7,


















==> FLUTE (ICML 2021)/data/more_runs_ftune_correct_TS.csv <==
TASK                   , avg,     ci,   avg,     ci,    avg,     ci,    avg,     ci,    avg,     ci
ImageNet        	   , 53.4,	1.1,	53.8,	1.1,	53.6,	1.1,	53.4,	1.1,	51.8,	1.1
Omniglot        	   , 92.9,	0.5,	92.9,	0.5,	93.0,	0.5,	92.9,	0.5,	93.2,	0.5
Aircraft        	   , 87.2,	0.5,	87.2,	0.5,	87.3,	0.5,	87.2,	0.5,	87.2,	0.5
Birds           	   , 78.8,	0.8,	78.8,	0.8,	79.0,	0.8,	78.8,	0.8,	79.2,	0.8
Textures        	   , 68.0,	0.8,	68.0,	0.8,	68.3,	0.8,	68.1,	0.8,	68.8,	0.8
Quickdraw       	   , 79.6,	0.7,	79.6,	0.7,	79.6,	0.7,	79.6,	0.7,	79.5,	0.7
Fungi           	   , 58.2,	1.1,	58.3,	1.1,	58.5,	1.1,	58.3,	1.1,	58.1,	1.1
Flower          	   , 91.6,	0.6,	91.6,	0.6,	91.6,	0.6,	91.6,	0.6,	91.6,	0.6
Traffic Signs   	   , 52.5,	1.1,	53.2,	1.1,	54.5,	1.1,	53.4,	1.1,	58.4,	1.1
MSCOCO          	   , 49.0,	1.0,	50.4,	1.0,	50.8,	1.0,	49.7,	1.0,	50.0,	1.0
MNIST           	   , 96.0,	0.4,	94.5,	0.5,	94.9,	0.5,	94.7,	0.5,	95.6,	0.5
CIFAR-10        	   , 76.6,	0.7,	75.7,	0.8,	77.4,	0.8,	74.8,	0.8,	78.6,	0.7
CIFAR-100       	   , 66.8,	1.0,	63.8,	1.0,	66.2,	1.0,	63.5,	1.0,	67.1,	0.9
Average WG             , 76.2,	,	    76.3,   ,		76.4,   ,		76.2,   ,		76.2,
Average SG       	   , 68.2,	,	    67.5,	,	    68.8,	,	    67.2,	,	    69.9,
Average all       	   , 73.1,	,	    72.9,	,   	73.4,	,   	72.8,	,   	73.8,


















==> FLUTE (ICML 2021)/data/more_runs_inits.csv <==
TASK                   , avg,     ci,   avg,     ci,    avg,     ci,    avg,     ci,    avg,     ci
ImageNet        	   , 53.4,	1.1,	53.9,	1.1,	53.9,	1.1,	53.4,	1.1,	53.8,	1.1
Omniglot        	   , 92.8,	0.5,	92.8,	0.5,	92.8,	0.5,	92.8,	0.5,	92.8,	0.5
Aircraft        	   , 87.1,	0.5,	87.1,	0.5,	87.1,	0.5,	87.1,	0.5,	87.1,	0.5
Birds           	   , 78.6,	0.8,	78.6,	0.8,	78.6,	0.8,	78.5,	0.8,	78.6,	0.8
Textures        	   , 67.7,	0.8,	67.7,	0.8,	67.7,	0.8,	67.8,	0.8,	67.7,	0.8
Quickdraw       	   , 79.6,	0.7,	79.6,	0.7,	79.6,	0.7,	79.6,	0.7,	79.6,	0.7
Fungi           	   , 58.1,	1.1,	58.2,	1.1,	58.2,	1.1,	58.0,	1.1,	58.1,	1.1
Flower          	   , 91.5,	0.6,	91.5,	0.6,	91.5,	0.6,	91.5,	0.6,	91.5,	0.6
Traffic Signs   	   , 72.7,	0.7,	73.1,	0.7,	72.4,	0.7,	72.5,	0.7,	73.3,	0.7
MSCOCO          	   , 48.7,	1.0,	50.2,	1.0,	50.3,	1.0,	49.3,	1.0,	50.1,	1.0
MNIST           	   , 95.9,	0.4,	94.3,	0.5,	94.3,	0.5,	94.3,	0.5,	94.3,	0.5
CIFAR-10        	   , 75.8,	0.7,	75.1,	0.8,	75.7,	0.8,	73.8,	0.8,	76.4,	0.7
CIFAR-100       	   , 66.3,	1.0,	63.4,	1.0,	65.1,	1.0,	62.9,	1.0,	66.4,	1.0
Average WG             , 75.4,	,	    75.5,	,	    75.5,	,	    75.4,	,       75.5,
Average SG       	   , 71.9,   ,		71.2,	,	    71.6,	,	    70.6,   ,       72.1,
Average all       	   , 74.1,   ,		73.9,	,	    74.0,	,	    73.6,   ,       74.2,	

==> FLUTE (ICML 2021)/data/more_runs_inits_correct_TS.csv <==
TASK                   , avg,     ci,   avg,     ci,    avg,     ci,    avg,     ci,    avg,     ci
ImageNet        	   , 53.4,	1.1,	53.9,	1.1,	53.9,	1.1,	53.4,	1.1,	53.8,	1.1
Omniglot        	   , 92.8,	0.5,	92.8,	0.5,	92.8,	0.5,	92.8,	0.5,	92.8,	0.5
Aircraft        	   , 87.1,	0.5,	87.1,	0.5,	87.1,	0.5,	87.1,	0.5,	87.1,	0.5
Birds           	   , 78.6,	0.8,	78.6,	0.8,	78.6,	0.8,	78.5,	0.8,	78.6,	0.8
Textures        	   , 67.7,	0.8,	67.7,	0.8,	67.7,	0.8,	67.8,	0.8,	67.7,	0.8
Quickdraw       	   , 79.6,	0.7,	79.6,	0.7,	79.6,	0.7,	79.6,	0.7,	79.6,	0.7
Fungi           	   , 58.1,	1.1,	58.2,	1.1,	58.2,	1.1,	58.0,	1.1,	58.1,	1.1
Flower          	   , 91.5,	0.6,	91.5,	0.6,	91.5,	0.6,	91.5,	0.6,	91.5,	0.6
Traffic Signs   	   , 51.8,	1.1,	52.6,	1.1,	51.8,	1.1,	52.0,	1.1,	53.8,	1.1
MSCOCO          	   , 48.7,	1.0,	50.2,	1.0,	50.3,	1.0,	49.3,	1.0,	50.1,	1.0
MNIST           	   , 96.0,	0.4,	94.3,	0.5,	94.3,	0.5,	94.3,	0.5,	94.3,	0.5
CIFAR-10        	   , 75.8,	0.7,	75.1,	0.8,	75.7,	0.8,	73.8,	0.8,	76.4,	0.7
CIFAR-100       	   , 66.3,	1.0,	63.4,	1.0,	65.1,	1.0,	62.9,	1.0,	66.4,	1.0
Average WG             , 76.1,	,	    76.2,	,	    76.2,	,	    76.1,	,       76.2,
Average SG       	   , 67.7,   ,		67.1,	,	    67.4,	,	    66.5,   ,       68.2,
Average all       	   , 72.9,   ,		72.7,	,	    72.8,	,	    72.4,   ,       73.1,	

==> FLUTE (ICML 2021)/data/some.csv <==
TASK                   , avgcn,     cicn,   avgtn,   citn,      avgscn,     ciscn,     avgsur,     cisur,     avgurt,      ciurt,      avgfl,           cifl
ImageNet        	   , 52.3,	    1,	    50.6,	1.1,	    \bf 58.6,	1.1,	    56.3,	    1.1,	    55.7,	    1.09,	    51.763,	        1.10
Omniglot        	   , 88.4,	    0.7,	90.7,	0.6,	    91.7,	    0.6,	    93.1,	    0.5,	    \bf 94.4,   0.40,	    93.151,	        0.54
Aircraft        	   , 80.5,	    0.6,	83.8,	0.6,	    82.4,	    0.7,	    85.4,	    0.7,	    85.8,	    0.60,	    \bf 87.236,     0.52
Birds           	   , 72.2,	    0.9,	74.6,	0.8,	    74.9,	    0.8,	    71.4,	    1,	        76.3,	    0.80,	    \bf 79.244,     0.80
Textures        	   , 58.3,	    0.7,	62.1,	0.7,	    67.8,	    0.8,	    \bf 71.5,	0.8,	    \bf  71.8,  0.70,	    68.801,	        0.78
Quickdraw       	   , 72.5,	    0.8,	74.8,	0.7,	    77.7,	    0.7,	    81.3,	    0.6,	    \bf 82.5,   0.60,	    75.057,	        0.77
Fungi           	   , 47.4,	    1,	    48.7,	1,	        46.9,	    1,  	    \bf 63.1,	1,	        \bf 63.5,   1.00,	    58.102,	        1.09
Flower          	   , 86,	    0.5,	89.6,	0.6,	    \bf 90.7,	0.5,	    82.8,	    0.7,	    88.2,	    0.60,	    \bf 91.589,     0.60
Traffic Signs   	   , 60.2,	    0.9,	67.0,	0.7,	    \bf 73.5,	0.7,	    70.4,	    0.8,	    69.4,	    0.80,	    \bf 74.774,     0.69
MSCOCO          	   , 42.6,	    1.1,	43.4,	1,	        46.2,	    1.1,	    \bf 52.4,	1.1,	    \bf 52.2,   1.10,	    49.965,	        1
MNIST           	   , 92.7,	    0.4,	92.3,	0.4,	    93.9,	    0.4,	    94.3,	    0.4,	    \bf 94.8,   0.40,	    \bf 95.585,     0.47
CIFAR-10        	   , 61.5,	    0.7,	69.3,	0.8,	    74.3,	    0.7,	    66.8,	    0.9,	    67.3,	    0.80,	    \bf 78.646,     0.73
CIFAR-100       	   , 50.1,	    1,	    54.6,	1.1,	    60.5,	    1,	        56.6,	    1,	        56.9,	    1.00,	    \bf 67.107,     0.95
Average new       	   , 61.420,    ,65.32,		,69.680,		,68.100,		,68.120,		,\bf 73.215
Average all       	   , 66.515,		,69.346,		,72.238,		,72.723,		,73.754,		,\bf 74.694


==> FLUTE (ICML 2021)/data/traffic_signs_shuffled.csv <==
TASK                , avg,      ci,     avg,     ci,    avg,     ci,    avg,     ci,    avg,     ci
Traffic Signs       , 52.5,	    1.1,	53.2,	1.1,	54.5,	1.1,	53.4,	1.1,    58.4,	1.1

==> FLUTE (ICML 2021)/data/traffic_signs_unshuffled.csv <==
TASK                , avg,      ci,     avg,     ci,    avg,     ci,    avg,     ci,    avg,     ci
Unshuffled Traffic Signs       ,73.1,	    0.7,	73.3,	0.7,	73.0,	0.7,	72.9,	0.7,    74.8,	0.7

==> FLUTE (ICML 2021)/data/without_flute.csv <==
TASK                   , avgpm, avgcnps,avgtn,  avgscnps,   avgsur,     avgurt
ImageNet        	   , 46.5,	52.3,	50.6,	\bf 58.6,	56.3,	    55.7
Omniglot        	   , 82.7,	88.4,	90.7,	91.7,	    93.1,	    \bf 94.4
Aircraft        	   , 75.2,	80.5,	83.8,	82.4,	    \bf 85.4,	\bf 85.8
Birds           	   , 69.9,	72.2,	74.6,	74.9,	    71.4,	    \bf 76.3
Textures        	   , 68.3,	58.3,	62.1,	67.8,	    \bf 71.5,	\bf 71.8
Quickdraw       	   , 66.8,	72.5,	74.8,	77.7,	    81.3,	    \bf 82.5
Fungi           	   , 42.0,	47.4,	48.7,	46.9,	    \bf 63.1,	\bf 63.5
Flower          	   , 88.7,	86.0,	89.6,	\bf 90.7,	82.8,	    88.2
Traffic Signs   	   , 72.1,	60.2,	67.0,   \bf 73.5,	70.4,	    69.4
MSCOCO          	   , 41.7,	42.6,	43.4,	46.2,	    \bf 52.4,	\bf 52.2
MNIST           	   , 92.5,	92.7,	92.3,	93.9,	    \bf 94.3,	\bf 94.8
CIFAR-10        	   , 65.5,	61.5,	69.3,	\bf 74.3,	66.8,	    67.3
CIFAR-100       	   , 53.2,	50.1,	54.6,	\bf 60.5,	56.6,	    56.9
Average WG       	   , 67.5,	69.7,	71.9,	73.8,	    75.6,	    77.3
Average SG       	   , 65.0,	61.4,	65.3,	69.7,	    68.1,	    68.1
Average all       	   , 66.5,	66.5,	69.3,	72.2,	    72.7,	    73.8

==> data/init_from_scratch_diff.csv <==
TASK                   ,avglt,          cifl,       avgsc,     cisc
ImageNet        	   ,\bf 51.8,       1.1,        47.7,	    1.1
Omniglot        	   ,\bf 93.2,       0.5,	    91.2,	    0.6
Aircraft        	   ,\bf 87.2,   \bf 0.5,	    80.6,	    0.8
Birds        	       ,\bf 79.2,   \bf 0.8,	    72.0,	    0.9
Textures        	   ,\bf 68.8,	    0.8,   	    \bf 69.8,  	0.7
Quickdraw        	   ,\bf 75.1,	    0.8,   	    72.4,  	    0.8
Fungi        	       ,\bf 58.1,	    1.1,   	    51.6,  	    1.1
Flower        	       ,\bf 91.6,   \bf 0.6,	\bf 91.0,  	    0.6
Traffic Signs          ,\bf 74.8,   \bf 0.7,	\bf 74.6,	    0.7
MSCOCO        	       ,\bf 50.0,   	1.0,   	    42.5,	    1.0
MNIST        	       ,\bf 95.6,   \bf 0.4,   	\bf 95.5,	    0.5
CIFAR-10        	   ,\bf 78.6,   \bf 0.7,	    69.6,	    0.9
CIFAR-100        	   ,\bf 67.1,   \bf 1.0,	    58.0,  	    1.1
Average WG       	   ,\bf 75.6,           ,       72.0,
Average SG       	   ,\bf 73.2,           ,       68.0,
Average all       	   ,\bf 74.7,           ,       70.5,

==> data/some.csv <==
TASK                   , avgcn,     cicn,   avgtn,   citn,      avgscn,     ciscn,     avgsur,     cisur,     avgurt,      ciurt,      avgfl,           cifl
ImageNet        	   , 52.3,	    1,	    50.6,	1.1,	    \bf 58.6,	1.1,	    56.3,	    1.1,	    55.7,	    1.09,	    51.763,	        1.10
Omniglot        	   , 88.4,	    0.7,	90.7,	0.6,	    91.7,	    0.6,	    93.1,	    0.5,	    \bf 94.4,   0.40,	    93.151,	        0.54
Aircraft        	   , 80.5,	    0.6,	83.8,	0.6,	    82.4,	    0.7,	    85.4,	    0.7,	    85.8,	    0.60,	    \bf 87.236,     0.52
Birds           	   , 72.2,	    0.9,	74.6,	0.8,	    74.9,	    0.8,	    71.4,	    1,	        76.3,	    0.80,	    \bf 79.244,     0.80
Textures        	   , 58.3,	    0.7,	62.1,	0.7,	    67.8,	    0.8,	    \bf 71.5,	0.8,	    \bf  71.8,  0.70,	    68.801,	        0.78
Quickdraw       	   , 72.5,	    0.8,	74.8,	0.7,	    77.7,	    0.7,	    81.3,	    0.6,	    \bf 82.5,   0.60,	    75.057,	        0.77
Fungi           	   , 47.4,	    1,	    48.7,	1,	        46.9,	    1,  	    \bf 63.1,	1,	        \bf 63.5,   1.00,	    58.102,	        1.09
Flower          	   , 86,	    0.5,	89.6,	0.6,	    \bf 90.7,	0.5,	    82.8,	    0.7,	    88.2,	    0.60,	    \bf 91.589,     0.60
Traffic Signs   	   , 60.2,	    0.9,	67.0,	0.7,	    \bf 73.5,	0.7,	    70.4,	    0.8,	    69.4,	    0.80,	    \bf 74.774,     0.69
MSCOCO          	   , 42.6,	    1.1,	43.4,	1,	        46.2,	    1.1,	    \bf 52.4,	1.1,	    \bf 52.2,   1.10,	    49.965,	        1
MNIST           	   , 92.7,	    0.4,	92.3,	0.4,	    93.9,	    0.4,	    94.3,	    0.4,	    \bf 94.8,   0.40,	    \bf 95.585,     0.47
CIFAR-10        	   , 61.5,	    0.7,	69.3,	0.8,	    74.3,	    0.7,	    66.8,	    0.9,	    67.3,	    0.80,	    \bf 78.646,     0.73
CIFAR-100       	   , 50.1,	    1,	    54.6,	1.1,	    60.5,	    1,	        56.6,	    1,	        56.9,	    1.00,	    \bf 67.107,     0.95
Average new       	   , 61.420,    ,65.32,		,69.680,		,68.100,		,68.120,		,\bf 73.215
Average all       	   , 66.515,		,69.346,		,72.238,		,72.723,		,73.754,		,\bf 74.694


==> data/without_flute.csv <==
TASK                   , avgpm, avgcnps,avgtn,  avgscnps,   avgsur,     avgurt
ImageNet        	   , 46.5,	52.3,	50.6,	\bf 58.6,	56.3,	    55.7
Omniglot        	   , 82.7,	88.4,	90.7,	91.7,	    93.1,	    \bf 94.4
Aircraft        	   , 75.2,	80.5,	83.8,	82.4,	    \bf 85.4,	\bf 85.8
Birds           	   , 69.9,	72.2,	74.6,	74.9,	    71.4,	    \bf 76.3
Textures        	   , 68.3,	58.3,	62.1,	67.8,	    \bf 71.5,	\bf 71.8
Quickdraw       	   , 66.8,	72.5,	74.8,	77.7,	    81.3,	    \bf 82.5
Fungi           	   , 42.0,	47.4,	48.7,	46.9,	    \bf 63.1,	\bf 63.5
Flower          	   , 88.7,	86.0,	89.6,	\bf 90.7,	82.8,	    88.2
Traffic Signs   	   , 72.1,	60.2,	67.0,   \bf 73.5,	70.4,	    69.4
MSCOCO          	   , 41.7,	42.6,	43.4,	46.2,	    \bf 52.4,	\bf 52.2
MNIST           	   , 92.5,	92.7,	92.3,	93.9,	    \bf 94.3,	\bf 94.8
CIFAR-10        	   , 65.5,	61.5,	69.3,	\bf 74.3,	66.8,	    67.3
CIFAR-100       	   , 53.2,	50.1,	54.6,	\bf 60.5,	56.6,	    56.9
Average WG       	   , 67.5,	69.7,	71.9,	73.8,	    75.6,	    77.3
Average SG       	   , 65.0,	61.4,	65.3,	69.7,	    68.1,	    68.1
Average all       	   , 66.5,	66.5,	69.3,	72.2,	    72.7,	    73.8
